A Causally Grounded Taxonomy for Image Degradation Robustness Evaluation

Image degradations arise throughout acquisition, processing, and transmission, altering both visual appearance and downstream machine-perception performance. They are studied across synthetic corruption benchmarks, perceptual image quality assessment (IQA), low-level vision, and physically grounded imaging-system analysis. However, these communities rely on incompatible grouping schemes and backend-specific severity definitions, making results difficult to compare across datasets, degradation models, and tasks. We propose a causally grounded framework for organizing and interpreting image degradations. Rather than introducing new degradations or redefining existing benchmarks, we provide an interpretive representation and measurement layer that makes implicit assumptions explicit. Each degradation is characterized by two orthogonal axes: its dominant causal source in the imaging pipeline and its dominant perceptual effect. This dual-axis abstraction yields a compact taxonomy spanning algorithmic corruptions, perceptual distortions, low-level imaging artifacts, and physically motivated camera or system failures. To make severity semantics observable without modifying existing implementations, we quantify each native severity level using full-reference image quality metrics: PSNR, SSIM, and LPIPS. This separates causal origin, perceptual appearance, measured distortion strength, and downstream task impact while preserving native parameterizations. We demonstrate the framework through COCO-Degradation, a taxonomy-aligned benchmark for evaluating object detector robustness under diverse low-level imaging conditions. By connecting causal source, perceptual effect, and measured severity, the proposed framework supports more interpretable and reproducible evaluation of how low-level visual degradations affect machine perception.

==> README_ARXIV.txt <==
LoViF 2026 - unified arXiv source

Compile: pdflatex main.tex (run at least 2 times for cross-references).
Entry point: main.tex
Supplement: section/appendix.tex, appended to the main paper after the bibliography.
Bibliography: reference.bib (original entries with minimal repairs to malformed BibTeX syntax), main.bbl (precomputed bibliography for arXiv).

Source cleanup:
- 456 full-line old or commented LaTeX lines removed across 9 TeX files.
- Active TeX lines, formulas, tables, numerical values, image references and code examples preserved.
- Only 99 actually referenced images retained.
- Removed original duplicated PDF outputs, build auxiliaries, unrelated files and unused assets.

Verification:
- 42 pages. Original main: 13 pages; original supplement: 29 pages.
- Unclean unified baseline vs cleaned final: identical extracted text and identical rendering on 42/42 pages (0.8x pixel samples, PyMuPDF).
- Compiled successfully with pdflatex; no undefined-reference or citation warnings in final compilation.
- Main and supplement original PDFs cannot be expected to be pixel-identical to unified PDF: unified pagination and combined references differ.
- Warning: this bundle was not tested inside the arXiv server build environment.

Bibliography note: the original reference.bib contained malformed BibTeX entries, repaired for local bibtex processing. The checked main.bbl is included to avoid needing to regenerate the bibliography on arXiv.


==> README_LAYOUT_UPDATE.txt <==
Layout revision based on the verified 42-page LoViF arXiv backup.
Only section/appendix.tex was changed: redundant forced page breaks at four supplementary transitions were replaced by paragraph separation; a redundant onecolumn command was removed.
No results, equations, captions, bibliography entries, figures or tables were edited.
Compile main.tex with pdflatex twice (or latexmk).
Verified output: 40 pages; 92 embedded raster images, 9 table captions, 17 figure captions (same as backup).
Original 42-page ZIP is the unchanged backup.

